Optimising Iteration Scheduling for Full-State Vector Simulation of Quantum Circuits on FPGAs

As the field of quantum computing grows, novel algorithms which take advantage of quantum phenomena need to be developed. As we are currently in the NISQ (noisy intermediate scale quantum) era, quantum algorithm researchers cannot reliably test their algorithms on real quantum hardware, which is still too limited. Instead, quantum computing simulators on classical computing systems are used. In the quantum circuit model, quantum bits (qubits) are operated on by quantum gates. A quantum circuit is a sequence of such quantum gates operating on some number of qubits. A quantum gate applied to a qubit can be controlled by other qubits in the circuit. This applies the gate only to the states which satisfy the required control qubit state. We particularly target FPGAs as our main simulation platform, as these offer potential energy savings when compared to running simulations on CPUs/GPUs. In this work, we present a memory access pattern to optimise the number of iterations that need to be scheduled to execute a quantum gate such that only the iterations which access the required pairs (determined according to the control qubits imposed on the gate) are scheduled. We show that this approach results in a significant reduction in the time required to simulate a gate for each added control qubit. We also show that this approach benefits the simulation time on FPGAs more than CPUs and GPUs and allows to outperform both CPU and GPU platforms in terms of energy efficiency, which is the main factor for scalability of the simulations.

==> FPL2023-rebuttal-500-words.txt <==
We thank the reviewers for their detailed evaluation of our paper.

[General]
There are two recurring points: that our simulator is not fully optimised, and that it does not outperform the GPU on all test cases.

This paper is part of our research into high-efficiency, scalable FPGA-based quantum simulation. We are investigating many aspects such as number representation and caching, but the specific topic of this paper is FPGA-specific optimisation of iteration scheduling. Therefore, no other hardware-specific optimisations are applied. 

The key metric for scalability on supercomputers is energy efficiency, and therefore that is our focus. We show that there are classes of algorithms (streaming algorithms, a very broad class) where FPGAs are more energy efficient than other platforms purely thanks to our novel optimisation. Applying further optimisations is likely to broaden out this advantage to more classes or algorithms.

[Reviewer-specific]

[R1 presentation] We will improve those aspects in the final paper
[R1 SOA] We plan to purchase 2 additional pages. We will use part of that space to add comparison with the SOA.
[R1 "little to do with hardware implementation"]
Our optimisation was specifically developed to benefit the FPGA implementation. Our results show that it indeed benefits the FPGA implementation much more than the other platforms.

[R2 P1, P2] The abstract is within the FPL word limit. However we will shorten it and improve the motivation.

[R2 P3] The exponential scaling of memory is an issue for quantum simulation and there are ways to operate on a compressed representation. However, full-state vector simulators without compression are still very important because they allow for full introspectability of the state and better noise modelling. We are studying optimisation of such simulations.

Current quantum hardware supports about 25 logical error-corrected qubits. We can simulate 29 qubits on our single FPGA instance. More qubits can be achieved by increasing memory and scaling on supercomputer clusters.

[R2 P4] Any multi-qubit gate can be decomposed into a series of single-qubit gates with some number of controls. We will clarify this is.

[R2 P5] Concurrent application of gates to distinct qubits in a physical quantum circuit is possible, however, data dependencies between gates limit the scope for such gate-level parallelism. Furthermore, our results show that the parallelism that we extract using our iteration-level parallelism already exceeds the memory bandwidth of our device.

[R2 P6] See [General]

[R2 P7] We plan to purchase 2 additional pages. We will use part of that space to enlarge the presented graphs.

[R3 P1,P4] Pseudocode for the baseline approach is in Fig. 3. For the optimisation, the OpenCL code used to compute the adjusted iteration index is in Fig. 4. We will clarify where this iteration computation happens, relative to the baseline approach. We will also include a link to the code (Zenodo).

[R3 P2] See [General]

[R3 P3] See [R1 "little ..."]

[R3 P5] To the best of our awareness, no other FPGA-based quantum circuit simulator uses this optimisation. We will make this point in the related works section.
